DashQL -- Complete Analysis Workflows with SQL

We present DashQL, a language that describes complete analysis workflows in self-contained scripts. DashQL combines SQL, the grammar of relational database systems, with a grammar of graphics in a grammar of analytics. It supports preparing and visualizing arbitrarily complex SQL statements in a single coherent language. The proximity to SQL facilitates holistic optimizations of analysis workflows covering data input, encoding, transformations, and visualizations. These optimizations use model and query metadata for visualization-driven aggregation, remote predicate pushdown, and adaptive materialization. We introduce the DashQL language as an extension of SQL and describe the efficient and interactive processing of text-based analysis workflows.

==> Cargo.toml <==
[workspace]

members = [
    "tools/am4",
    "tools/grammarrails",
    "tools/activity",
]

==> src/data/am4_focus.csv <==
x,y
15.1,9.008802093467313
15.14,4.948690621388153
15.15,12.689372914589587
15.19,9.149424527312991


==> src/data/am4_noisy.csv <==
x,y
0.0,9.559711058146707
0.01,5.488633025225791
0.02,12.865834979787605
0.03,9.830387374364433
0.04,10.760371644803497
0.05,8.446767846407672
0.06,11.054111127438592
0.07,8.701883764968363
0.08,10.883466536427562
0.09,10.329341181214431
0.1,8.613297739325134
0.11,9.858419448448972
0.12,13.788259259397535
0.13,13.357643406339001
0.14,9.146708700722522
0.15,8.481987476009376
0.16,10.363297537591915
0.17,9.451444830041924
0.18,11.435053375850238
0.19,5.9756676992542594
0.2,12.532393346297503
0.21,8.53242392487497
0.22,8.97182250971735
0.23,10.108244317761264
0.24,12.799385562584035
0.25,11.030831205915955
0.26,9.677784119843198
0.27,9.632540718086101
0.28,6.828474433027592
0.29,8.09227590758264
0.3,11.22199685277948
0.31,9.071209377982804
0.32,9.592924223720665
0.33,7.445296570215868
0.34,7.442498012912656
0.35,12.758937969513209
0.36,9.822412365889251
0.37,12.374684098654905
0.38,15.268017410870602
0.39,8.331065195191355
0.4,10.07109774388045
0.41,5.168607802716488
0.42,7.382934395494205
0.43,8.68666000119273
0.44,8.66945143149951
0.45,9.981987799437253
0.46,9.383398840605881
0.47,13.083984030546523
0.48,5.728341935952353
0.49,10.221022675480851
0.5,12.417596768470501
0.51,7.560925163736552
0.52,8.596556428366622
0.53,7.305166258221025
0.54,13.671093891841664
0.55,12.764844771329086
0.56,11.715716941173097
0.57,10.826341931738483
0.58,3.8692830475082127
0.59,10.4449736210849
0.6,10.252838472639345
0.61,9.691809026309313
0.62,8.87589289940439
0.63,9.133260409011623
0.64,12.821472882196852
0.65,14.01580365005654
0.66,9.584028157925445
0.67,11.632658946788265
0.68,8.86107903159936
0.69,8.406909549195277
0.7,7.104940848914236
0.71,9.858543828341055
0.72,6.359902821432857
0.73,8.884666320472254
0.74,10.325468134913887
0.75,11.172497246499486
0.76,9.481077457536447
0.77,8.46008638154556
0.78,8.733742119098082
0.79,10.071572904471394
0.8,11.672131660945354
0.81,7.608084784130765
0.82,7.758843683800967
0.83,10.42923529486154
0.84,12.647319082080672
0.85,14.58760352541767
0.86,5.826244790064075
0.87,10.328485120077785
0.88,7.538086053862809
0.89,11.716548630961512
0.9,9.445683879672146
0.91,10.129268933546491
0.92,8.231703584639083
0.93,11.334304206648364
0.94,10.669115497208768
0.95,10.672808070409351
0.96,7.246869565154329
0.97,7.2653678703863935
0.98,6.328330822630181
0.99,8.063867482064412
1.0,9.736321450328045
1.01,9.190643265359562
1.02,13.686214283643146
1.03,11.306282512545948
1.04,8.453166385825487
1.05,8.073250734670944
1.06,8.240518332440741
1.07,9.175625287878983
1.08,9.737425789216822
1.09,12.324772000660232
1.1,13.76260389643042
1.11,11.451315419201377
1.12,6.603051692905342
1.13,6.417041146932128
1.14,11.213712505265367
1.15,11.029576899958906
1.16,8.09663354587331
1.17,9.039474193946253
1.18,8.278687714079865
1.19,8.575091665226083
1.2,9.407554259929386
1.21,7.152225437354765
1.22,10.544252885984687
1.23,10.798265325432673
1.24,8.463112621461606
1.25,14.87108605084875
1.26,10.990299274034736
1.27,9.376520580309538
1.28,12.613211723549743
1.29,10.516015000555228
1.3,14.227910547500464
1.31,9.645401053800134
1.32,8.327648044118774
1.33,10.968515413733789
1.34,9.570597906690683
1.35,8.45968558128716
1.36,12.459621783424227
1.37,10.560550112679262
1.38,12.621158958789989
1.39,9.344263690163803
1.4,10.562682769461409
1.41,8.898765265898692
1.42,8.455838624859203
1.43,11.059176986826875
1.44,9.611729768441059
1.45,9.675840378936298
1.46,11.684730182075333
1.47,8.306559335603037
1.48,12.854988371478695
1.49,9.654417939933056
1.5,8.89584888738313
1.51,11.443895078077457
1.52,9.200100562962831
1.53,6.85296284322699
1.54,9.04534548664084
1.55,7.6971551125452375
1.56,8.072461306462008
1.57,9.51385119316907
1.58,10.512529376670287
1.59,11.727735997305263
1.6,11.678936326172042
1.61,10.681642306615746
1.62,11.258514059627556
1.63,11.101075239307518
1.64,10.1830622943881
1.65,11.19430703566167
1.66,6.3682835315666875
1.67,13.560771104864612
1.68,4.143111339125536
1.69,12.1454510375364
1.7,9.975676556120987
1.71,10.78867274972248
1.72,10.254579028689443
1.73,10.691484377668843
1.74,11.706059441014382
1.75,7.784726921048568
1.76,10.52070075666534
1.77,9.017296358025419
1.78,9.946498480541667
1.79,11.299669046565006
1.8,10.135238102860058
1.81,9.72790987122512
1.82,10.387172471478063
1.83,12.607909250390675
1.84,12.360644438668668
1.85,8.367677329681783
1.86,10.241255533007818
1.87,10.091679483597535
1.88,10.336254431479714
1.89,10.012410059484427
1.9,12.188224057667222
1.91,14.382464611105357
1.92,10.25597987052359
1.93,7.1985084903194325
1.94,9.46967403961321
1.95,12.307549822105988
1.96,11.873451118652957
1.97,11.813261290260733
1.98,8.764775682808292
1.99,8.61522387190627
2.0,8.466091953934049
2.01,9.804652800136653
2.02,11.435273431986145
2.03,11.642199196809235
2.04,9.849001595301456
2.05,6.00815905240574
2.06,15.67147963507804
2.07,9.53193498794051
2.08,12.360571852729043
2.09,7.558415995076773
2.1,9.370588873938585
2.11,7.754215908468826
2.12,7.929146341659602
2.13,11.120445761769453
2.14,10.708165759051361
2.15,11.799899038511077
2.16,10.798040418613049
2.17,10.243330275235918
2.18,9.123753193660946
2.19,13.051479434343502
2.2,7.949543932756263
2.21,9.860487029925695
2.22,9.865686362050072
2.23,13.634773261691437
2.24,5.044738020127738
2.25,7.753957680394992
2.26,9.457758512455364
2.27,8.82603557883049
2.28,8.421450332254018
2.29,11.67457111559789
2.3,9.829251649909839
2.31,11.386069931984911
2.32,12.32964251463472
2.33,10.976403396003644
2.34,8.99301092057999
2.35,10.82386559550636
2.36,12.409955676985096
2.37,11.088036062063534
2.38,13.239618523334297
2.39,10.921671121941152
2.4,10.098324496933442
2.41,9.00209251483228
2.42,11.392467475949905
2.43,10.48107941973495
2.44,6.770796886175719
2.45,8.99637985634039
2.46,7.302598471484295
2.47,10.406808095222152
2.48,10.60940002776016
2.49,8.684188816373322
2.5,11.646417968913884
2.51,12.653620635276798
2.52,7.220191644325165
2.53,10.619696144933794
2.54,5.657068144625341
2.55,4.547711669575412
2.56,7.9362811458219
2.57,9.705105878097
2.58,10.315414265865382
2.59,12.41533662237427
2.6,8.223356111365044
2.61,12.30886940324455
2.62,9.32496027059922
2.63,8.147543995770066
2.64,7.716232040867954
2.65,8.955302910994476
2.66,6.95180857502867
2.67,8.603105962413295
2.68,9.086784935539503
2.69,9.79060305295789
2.7,10.759090543699477
2.71,11.405010486556797
2.72,9.035788765007082
2.73,9.637347350578088
2.74,6.677544998926616
2.75,10.527810601962338
2.76,13.411189994770487
2.77,8.046861688047185
2.78,7.806214566833024
2.79,7.911740374386656
2.8,12.815413323988933
2.81,11.6450324731908
2.82,9.300960605136371
2.83,9.584792861696725
2.84,11.444827939781698
2.85,13.204078733386286
2.86,13.168129909904822
2.87,8.125049848501957
2.88,15.298973831616344
2.89,6.335718708935039
2.9,8.274600017894269
2.91,9.58445511520542
2.92,10.671447913944494
2.93,10.523315304338999
2.94,13.00490307584165
2.95,7.93476212941189
2.96,11.240055482858855
2.97,9.111890068993613
2.98,9.9553076573867
2.99,10.636522040386323
3.0,8.323361106927171
3.01,10.81357733172848
3.02,7.135192488588649
3.03,8.165975530803523
3.04,10.30218750973004
3.05,11.392544044333135
3.06,6.597212694344195
3.07,11.633603958215486
3.08,7.335895082055748
3.09,9.015099841101833
3.1,11.920665805580436
3.11,10.474106532665648
3.12,9.78735180650478
3.13,9.865730247624557
3.14,9.983968302432984
3.15,7.67679793674418
3.16,8.54899367524811
3.17,11.386739321733486
3.18,7.6823332708877885
3.19,11.995430016389484
3.2,10.60536706804961
3.21,7.984590424021794
3.22,9.357258835728056
3.23,13.208967999992435
3.24,9.878613736193524
3.25,10.717544848107114
3.26,9.471906508168468
3.27,10.001341729033623
3.28,5.111240902979413
3.29,8.478470326458487
3.3,4.733784800140212
3.31,13.669380146994518
3.32,15.777313172283424
3.33,9.335237986787254
3.34,8.574511766247614
3.35,7.847217703407656
3.36,11.282837924519454
3.37,10.58959841709412
3.38,14.229036722908553
3.39,12.807730710514472
3.4,8.977653405944567
3.41,9.029059367739912
3.42,10.106607645785322
3.43,15.181858559278123
3.44,8.420789779464478
3.45,8.801383123089778
3.46,9.034603549607493
3.47,8.418566987156623
3.48,7.826901514870846
3.49,12.353362888598607
3.5,10.676690504559716
3.51,11.464293897013686
3.52,11.504980422066613
3.53,10.738594037510946
3.54,8.573079495104135
3.55,14.61709528013639
3.56,12.126526369947983
3.57,8.285555983918435
3.58,11.507293275904473
3.59,10.925730029322446
3.6,8.920062734206484
3.61,10.865420143070038
3.62,9.120464669577661
3.63,7.419312910882331
3.64,5.906600447742817
3.65,10.780308311263562
3.66,8.028027476915435
3.67,8.78896517604972
3.68,10.608108083475734
3.69,11.881651518363796
3.7,8.240029000850324
3.71,14.042803580732159
3.72,11.242764527875856
3.73,8.627840974556047
3.74,11.52072156381006
3.75,8.25109454910991
3.76,9.301255810330305
3.77,10.199772572871215
3.78,13.40116331704375
3.79,8.583466165819432
3.8,6.40261736457952
3.81,14.401903065667554
3.82,9.179161036775756
3.83,7.5134501329286465
3.84,12.301811530402002
3.85,11.671749236916062
3.86,11.761784618695472
3.87,7.274649577929553
3.88,12.258594432034103
3.89,10.048636697067934
3.9,8.818062209684623
3.91,8.77409103907715
3.92,8.65374363634374
3.93,11.177707802285733
3.94,12.530354442377886
3.95,8.05754045147252
3.96,11.545955356350227
3.97,10.325377243837599
3.98,10.799380692411672
3.99,10.132848388834514
4.0,8.612710846551735
4.01,12.348604913299308
4.02,10.24957012171846
4.03,11.405457121496498
4.04,7.712596968542323
4.05,9.38441504974684
4.06,11.949634902407176
4.07,8.536158056928894
4.08,7.2764733600324245
4.09,8.430134538422479
4.1,8.461704468551513
4.11,8.41690708277212
4.12,11.444057777606302
4.13,4.328117448816703
4.14,11.302173880524162
4.15,9.726232431772853
4.16,8.465135905088996
4.17,11.368465315065178
4.18,8.749533158912024
4.19,9.58299875916617
4.2,8.835013862583525
4.21,7.725672717189028
4.22,9.65627677701615
4.23,9.470797114398772
4.24,8.65499986832657
4.25,12.149673857371353
4.26,8.359582809198992
4.27,13.50822133420952
4.28,8.577338316431634
4.29,7.805815256654736
4.3,9.589266638184032
4.31,9.20319627215718
4.32,9.916919323821547
4.33,6.294545313186042
4.34,7.428036117764107
4.35,11.56526421522967
4.36,8.947406960526507
4.37,9.472340170884976
4.38,10.814588786628159
4.39,13.474341078919146
4.4,9.113380962621093
4.41,7.67002144697255
4.42,11.274732699659843
4.43,10.229280842541629
4.44,9.180529815799224
4.45,6.319525844774146
4.46,10.196937931631982
4.47,10.47420364408282
4.48,11.461979459446713
4.49,10.345857756365753
4.5,6.461872907626834
4.51,5.581689146476994
4.52,12.35684879613038
4.53,6.874017712322468
4.54,12.430804620609937
4.55,8.67597213217799
4.56,12.445302751905928
4.57,7.423620256344337
4.58,8.306664396026994
4.59,8.747385745265289
4.6,7.319979209186524
4.61,9.132850149514935
4.62,9.79821619865525
4.63,5.253822625164549
4.64,8.980028162203645
4.65,9.92605706079355
4.66,9.348099549619725
4.67,4.988121228214381
4.68,11.99731356431176
4.69,8.615548396463783
4.7,10.261590034304728
4.71,10.727289500579493
4.72,8.946415605930579
4.73,9.519942130633142
4.74,9.202780406330968
4.75,11.98629278444816
4.76,10.498235899360774
4.77,11.72748059465137
4.78,7.175358672673659
4.79,11.626263420904806
4.8,9.490350877659626
4.81,9.449276276634363
4.82,10.394610579135914
4.83,11.016804822411311
4.84,11.063716982969497
4.85,8.964265791183475
4.86,7.904855855604378
4.87,12.016355433806725
4.88,8.447261429607607
4.89,13.090028054935187
4.9,14.089548770865015
4.91,10.12421760621722
4.92,11.490344558526614
4.93,8.886970880006944
4.94,9.740797379762899
4.95,7.470206543008528
4.96,12.5566279049516
4.97,9.499398211535256
4.98,6.585257742868276
4.99,9.686888689026217
5.0,12.380433915087906
5.01,10.997709019970081
5.02,12.296177230417081
5.03,8.757326823940717
5.04,10.762132624686505
5.05,5.053427635347057
5.06,7.401875471946429
5.07,8.645515557990121
5.08,11.869258728026432
5.09,6.061117490235023
5.1,9.03072795836826
5.11,5.923469279030755
5.12,9.918962107398254
5.13,8.848385813584283
5.14,7.9395695346851705
5.15,9.132916966523933
5.16,5.134464863715626
5.17,8.917069462419487
5.18,10.91783416299624
5.19,10.913919921154825
5.2,11.77850229910172
5.21,10.957266642721068
5.22,9.382098134632889
5.23,8.28713446694284
5.24,9.1929679492453
5.25,13.145555076843456
5.26,15.310651898303313
5.27,6.83218142357641
5.28,10.639752123709025
5.29,10.961792311668908
5.3,11.455360244745368
5.31,11.659069535693423
5.32,6.769628139959147
5.33,7.8351412704791965
5.34,7.451887343665167
5.35,12.415087694213849
5.36,13.207824093606437
5.37,8.51597305755897
5.38,13.596846109480698
5.39,8.811025629660367
5.4,11.817089196470677
5.41,10.593753207509405
5.42,8.003429199753093
5.43,14.18885764906086
5.44,6.095602238808677
5.45,12.468145598884567
5.46,12.34356138999189
5.47,10.403952736824666
5.48,12.273196483458722
5.49,13.627750947370266
5.5,11.095731315523645
5.51,12.042339735348577
5.52,10.330141249565532
5.53,9.882949646717465
5.54,16.32004101364063
5.55,9.962224056801174
5.56,9.730630403594121
5.57,11.16828654627713
5.58,8.44138529876216
5.59,10.190128782040432
5.6,13.891644309604711
5.61,11.005011940075663
5.62,7.59298210645062
5.63,10.954782555021906
5.64,11.570766474440257
5.65,11.842218792191172
5.66,13.259473801231493
5.67,14.044674278692213
5.68,9.056015711778167
5.69,11.791662220605511
5.7,10.13315861653631
5.71,10.936670702095064
5.72,9.219551918837409
5.73,10.502123966353885
5.74,10.04940749945192
5.75,13.10001655784079
5.76,11.209329898355987
5.77,9.69237625144446
5.78,11.345749104970569
5.79,11.393841775222924
5.8,6.46451702088558
5.81,10.69518160262729
5.82,7.9650401866288405
5.83,8.767973677386214
5.84,10.83062617283226
5.85,7.500225297171744
5.86,9.596818967291966
5.87,15.04834428788416
5.88,11.678466108431818
5.89,10.807879357535247
5.9,13.0595349716821
5.91,8.795286658302889
5.92,11.429598415424737
5.93,10.028633057856455
5.94,11.03826014517011
5.95,9.64005715235146
5.96,8.724772756696384
5.97,10.004730006439575
5.98,11.201107919975763
5.99,11.771784985705498
6.0,11.233821380187699
6.01,7.3514827814625106
6.02,7.601062486242036
6.03,14.384796056441786
6.04,9.752365801843462
6.05,9.910635011144596
6.06,7.908552800322555
6.07,9.541575928994765
6.08,10.760351914506526
6.09,8.68355478098958
6.1,11.195535802457595
6.11,11.436356257844295
6.12,12.011975415349623
6.13,12.348219754775595
6.14,11.429242937652628
6.15,9.572626747515573
6.16,11.989234301740193
6.17,10.844806453902315
6.18,11.351866349521488
6.19,11.974822838269663
6.2,8.202235232351578
6.21,14.99704545792718
6.22,10.716871809028168
6.23,10.182334296189948
6.24,10.17654094990935
6.25,10.87637814086044
6.26,7.150131138246506
6.27,11.429541999254694
6.28,6.454214289929082
6.29,7.922503684801238
6.3,11.970402631343784
6.31,11.443308695755126
6.32,12.35030200109151
6.33,8.194464288840175
6.34,8.508645924505318
6.35,8.572166420474257
6.36,9.152826787914467
6.37,10.554050028107936
6.38,9.16872888372699
6.39,6.6387637344450905
6.4,10.564183306197005
6.41,9.889645359223671
6.42,8.54949515308192
6.43,8.674003239118928
6.44,9.074974570384192
6.45,8.509208101598043
6.46,9.24470339741854
6.47,9.378953698516629
6.48,10.408671646287099
6.49,9.016804584537438
6.5,14.219288139666618
6.51,9.370113220607879
6.52,10.005701261338956
6.53,8.27639227786475
6.54,12.982738424813766
6.55,9.79888403655871
6.56,8.803166129422857
6.57,8.479618553661368
6.58,8.444254013380425
6.59,13.066010925048058
6.6,10.532638293182032
6.61,10.482359718249477
6.62,10.82106866185377
6.63,9.385518227542608
6.64,9.703464220126811
6.65,9.986715873921879
6.66,8.416453869586228
6.67,7.385950657972961
6.68,9.703113415593872
6.69,11.867439494271446
6.7,8.771610447993098
6.71,11.576524637093618
6.72,7.663256973834166
6.73,9.97334415670821
6.74,9.236542455969781
6.75,11.21956737586471
6.76,9.47968747486428
6.77,11.615547366843904
6.78,9.595246081890236
6.79,11.54343221397567
6.8,8.445923879405933
6.81,7.221464098344111
6.82,11.346320712494165
6.83,8.734357216735335
6.84,11.383858961396355
6.85,6.416761727800976
6.86,15.16321330749236
6.87,4.534754738573937
6.88,9.73068650336163
6.89,11.404966932362
6.9,9.757543336195466
6.91,8.678916271899954
6.92,6.816287274029211
6.93,11.708531022344673
6.94,8.73718761942545
6.95,13.542996545027107
6.96,12.212790710733943
6.97,8.976803635593402
6.98,9.132001908393383
6.99,9.66019123664822
7.0,8.193011834313324
7.01,10.33294004276453
7.02,11.489319514299355
7.03,8.265774319692193
7.04,8.055900506589433
7.05,10.468301564719997
7.06,15.789409186671616
7.07,10.37106810209964
7.08,9.544360560780218
7.09,9.438928091077678
7.1,11.0637419753615
7.11,12.231022181826347
7.12,9.419749169495278
7.13,9.336085615455914
7.14,11.319611759772862
7.15,16.633500492754052
7.16,15.314876688366299
7.17,10.422072609303918
7.18,7.733125266806563
7.19,10.084092168403856
7.2,12.463157767920588
7.21,7.278185099671128
7.22,10.160448140388057
7.23,9.044192010353077
7.24,10.659185274499945
7.25,10.9680534459604
7.26,10.69904123882865
7.27,6.006622967140519
7.28,11.646176494152224
7.29,11.952342651218414
7.3,9.224901860944609
7.31,9.712353116388229
7.32,12.183928027758554
7.33,8.566038974113885
7.34,8.101853087102288
7.35,12.674330846086182
7.36,11.780551488041336
7.37,9.406205866248525
7.38,10.608718486921692
7.39,8.946952476550988
7.4,8.754804866003989
7.41,10.778099324525103
7.42,11.006104168227372
7.43,9.160087755666611
7.44,9.492287135835289
7.45,9.17728991307583
7.46,12.745213461594314
7.47,7.96519136695532
7.48,8.716035467345018
7.49,10.231334133712393
7.5,9.584635890709546
7.51,11.73796204756641
7.52,8.164272149432213
7.53,8.835613719307663
7.54,10.907704286806757
7.55,11.324189211899728
7.56,9.579380972408233
7.57,9.432641515758624
7.58,7.8964912151398465
7.59,7.681681420238352
7.6,10.003708473971953
7.61,8.2670226172018
7.62,8.46253311630974
7.63,6.642254763482953
7.64,11.174430136892099
7.65,9.214088230223675
7.66,10.63162984475058
7.67,11.80540826441003
7.68,11.873407829805837
7.69,9.782507696912297
7.7,10.888604236127115
7.71,13.230716241586306
7.72,9.182770216106729
7.73,9.153621873514961
7.74,9.348007287081195
7.75,12.512225407387099
7.76,10.472725244545082
7.77,10.950120794948702
7.78,11.064639053660349
7.79,6.3811703178986985
7.8,12.74104768546645
7.81,9.790144895448053
7.82,8.49441055029309
7.83,10.874903563821421
7.84,9.688926257787406
7.85,9.549494161326978
7.86,9.43918621393462
7.87,12.399659855361412
7.88,11.25184035887645
7.89,8.104386576527952
7.9,8.33500277049603
7.91,10.424914492760514
7.92,10.242926583145081
7.93,8.731021399224836
7.94,12.204480294486602
7.95,10.39946313231354
7.96,11.521811310557167
7.97,8.3807118913167
7.98,9.599902348713645
7.99,10.38909423981767
8.0,12.200854756800329
8.01,9.444231251261261
8.02,10.0571154009914
8.03,5.942686256371628
8.04,9.84558370832062
8.05,11.969231183207878
8.06,9.039588427794438
8.07,12.889481619161222
8.08,6.086605483134606
8.09,6.00040826649472
8.1,8.406892087338685
8.11,10.305413146871679
8.12,9.411909300958696
8.13,8.086712399231434
8.14,5.205808588007163
8.15,12.342857689043914
8.16,11.16119794311296
8.17,8.55627571451911
8.18,11.337466244624135
8.19,10.777206652377924
8.2,11.366293854859752
8.21,12.847108183796488
8.22,11.3317076297559
8.23,7.854722648985131
8.24,11.74274441893931
8.25,11.604560259228514
8.26,11.721387884874636
8.27,7.7524650281711915
8.28,9.09776269419908
8.29,8.007021842183661
8.3,10.789091272286413
8.31,12.522751160047973
8.32,9.310194469861116
8.33,7.374166074542025
8.34,9.048411583548877
8.35,12.892135105288467
8.36,11.217528612881999
8.37,12.810358773073688
8.38,10.033461456752061
8.39,8.258626322931166
8.4,13.722234145288532
8.41,13.733551310194459
8.42,8.463245385308358
8.43,8.330381859877205
8.44,7.95278281744899
8.45,10.383425498567298
8.46,8.910423708607942
8.47,7.645503056152384
8.48,6.67424827902088
8.49,8.424225833676552
8.5,12.824747907728739
8.51,10.7383731364578
8.52,9.781224816765542
8.53,11.554923924659457
8.54,12.376528825076694
8.55,10.36674974166262
8.56,12.436746161049784
8.57,9.649659676623848
8.58,8.835026344992487
8.59,9.227711790756922
8.6,11.581822422780355
8.61,12.814100879908903
8.62,9.680685448762679
8.63,12.62590225905222
8.64,14.382676168051368
8.65,9.573618168552422
8.66,8.08558189070613
8.67,11.342398646757811
8.68,9.114310864023993
8.69,11.458680403234041
8.7,12.768560179606045
8.71,9.287256070864814
8.72,7.769517942790005
8.73,9.205688055638785
8.74,11.957503306333315
8.75,5.440538366115847
8.76,10.17955389278899
8.77,8.550373361754179
8.78,7.791227570491539
8.79,10.64718424341294
8.8,10.620251441497206
8.81,12.604838463313431
8.82,9.543047949173797
8.83,8.802786559805543
8.84,9.914464174617708
8.85,9.800920463992478
8.86,12.243834013915375
8.87,8.69679589717482
8.88,10.589991889965022
8.89,9.22533461920668
8.9,8.964821167942866
8.91,8.793413740919028
8.92,9.800974662344117
8.93,11.297191439399912
8.94,11.680539083023394
8.95,12.879022620847365
8.96,8.111538184053526
8.97,7.319003064943929
8.98,10.87805873709608
8.99,8.443359570643388
9.0,10.97935195854014
9.01,13.384753541680393
9.02,7.727759579684342
9.03,12.688135486455893
9.04,9.47342231217544
9.05,9.0938842771363
9.06,10.268327062802413
9.07,9.337889377974708
9.08,9.508067392287936
9.09,7.7593987772194115
9.1,10.46354752739134
9.11,7.0944101398512185
9.12,8.89250454600975
9.13,13.520586625051866
9.14,8.409403502930358
9.15,8.464556967699005
9.16,9.722771966675628
9.17,8.9602509337907
9.18,11.06405912782838
9.19,4.909312602638503
9.2,10.808776189402494
9.21,11.528100554278417
9.22,11.894244569766332
9.23,10.35361970241733
9.24,7.350534614437301
9.25,11.10394652821375
9.26,7.217043370745349
9.27,5.910889821898053
9.28,10.606688531068745
9.29,11.087695383889391
9.3,11.121351661412172
9.31,11.870291116144974
9.32,7.356747767409852
9.33,7.58190675115585
9.34,9.923460750122423
9.35,9.834298848329269
9.36,8.084031954762262
9.37,9.203479028069623
9.38,10.126861412559624
9.39,10.417110862666826
9.4,8.901501817150677
9.41,10.274883758412257
9.42,9.69920801829256
9.43,6.815825727727841
9.44,11.527692607223809
9.45,6.6656089947678225
9.46,10.160461291240802
9.47,12.687698471714645
9.48,12.48956686063812
9.49,10.324760401274757
9.5,10.170287735554833
9.51,9.765453641403095
9.52,10.607115971683605
9.53,9.310943229670977
9.54,10.649293574663279
9.55,12.616161893766128
9.56,10.815321355472689
9.57,9.963369484972326
9.58,8.657008121696867
9.59,9.251197291153787
9.6,9.954650891720403
9.61,7.370221442316364
9.62,9.399336709477096
9.63,9.531372495700094
9.64,7.002489317502112
9.65,11.02475450706138
9.66,12.719728939674386
9.67,10.688545947225691
9.68,12.45333812277169
9.69,10.183451241278323
9.7,12.216722357089672
9.71,8.218403638797579
9.72,12.408554585992325
9.73,12.384377510993753
9.74,7.9811947421534315
9.75,8.065969993241659
9.76,14.307978013647283
9.77,8.67321948669217
9.78,9.747160548353353
9.79,11.316436343715017
9.8,11.453683952741816
9.81,9.433455590069551
9.82,9.378835996571821
9.83,9.765957331437441
9.84,5.317624389013387
9.85,9.54557756570356
9.86,8.756748399948526
9.87,10.637355129510198
9.88,7.916977532810292
9.89,8.451553884858958
9.9,11.621275576539862
9.91,9.58848655512925
9.92,9.465287694581345
9.93,8.819190030356474
9.94,9.017521336656007
9.95,10.046649616813532
9.96,10.053098405846347
9.97,10.59018991100652
9.98,10.175906478643553
9.99,10.342752602130513
10.0,6.888326988019353
10.01,5.160176370129752
10.02,10.419016514716983
10.03,10.905208209621566
10.04,10.355792155962108
10.05,13.374613879215326
10.06,13.575935335109843
10.07,9.757170045732833
10.08,11.206923960706245
10.09,13.863672641746733
10.1,10.253844337474536
10.11,11.614052820647025
10.12,11.347637514979878
10.13,13.918259203232036
10.14,8.436958121202021
10.15,9.0934019480542
10.16,10.114817571651376
10.17,10.971484939530201
10.18,12.039960601691611
10.19,8.383768070449442
10.2,12.560410291376213
10.21,10.409081047958066
10.22,8.90630024482013
10.23,10.825152058970485
10.24,12.480757334689827
10.25,8.812435771565776
10.26,10.564165093124592
10.27,11.53770177155573
10.28,8.425422527981482
10.29,8.477641014615966
10.3,9.944236351017281
10.31,7.818265227044803
10.32,13.172762650511116
10.33,9.673714025814744
10.34,11.891396504390627
10.35,11.341853356768523
10.36,10.266551420594462
10.37,10.472360241646696
10.38,7.839945433632696
10.39,10.959290800300359
10.4,8.669333903152337
10.41,10.688510695463265
10.42,8.244775289125979
10.43,6.124185214143724
10.44,9.840242748048771
10.45,11.171885858268373
10.46,6.363239004498622
10.47,9.59561724602514
10.48,11.687831890576497
10.49,9.675699507617548
10.5,11.871495433160062
10.51,8.557238626898307
10.52,6.198273662055624
10.53,7.569791012042347
10.54,6.628774187389982
10.55,12.959785150702965
10.56,6.103609188814443
10.57,10.877114190213764
10.58,9.756009726389648
10.59,5.530471637033007
10.6,6.8986588667433395
10.61,11.465852790361929
10.62,10.777923774403316
10.63,11.301835633763854
10.64,9.787522502150559
10.65,8.171557378324529
10.66,9.522616496528494
10.67,11.492490291236082
10.68,7.223916006128176
10.69,6.138553917742618
10.7,12.885367653825664
10.71,9.926293937325564
10.72,8.438766196183721
10.73,10.072377499670699
10.74,9.025047321091465
10.75,10.890373158926336
10.76,10.355501282229628
10.77,10.193153489203363
10.78,11.155798409523321
10.79,9.96757214016993
10.8,10.949941503902915
10.81,11.226037901178465
10.82,6.403798619916172
10.83,5.219664402612069
10.84,13.511431110061482
10.85,11.165338852099197
10.86,8.25482184211426
10.87,13.728058939598847
10.88,9.953661313421431
10.89,7.730349548854794
10.9,7.712967425308676
10.91,9.418716510067554
10.92,10.785777345346734
10.93,10.540406165450506
10.94,11.038574133195787
10.95,9.256776567791432
10.96,9.883085260620927
10.97,11.047211432368222
10.98,12.614845671975333
10.99,11.684986766853413
11.0,11.156533336562994
11.01,7.621177442397872
11.02,9.184994348851523
11.03,11.447220501568294
11.04,13.354897555917086
11.05,7.699457099849381
11.06,11.581743700960885
11.07,12.775328313272368
11.08,10.42756741946508
11.09,14.008636376026534
11.1,12.440503144092926
11.11,9.485956832853908
11.12,13.203857106201749
11.13,9.912859103677443
11.14,11.967919567020417
11.15,8.426175123503075
11.16,9.301236583729317
11.17,7.6151167097540835
11.18,8.0987255584945
11.19,11.120192506294796
11.2,9.747942731451316
11.21,10.194115649660933
11.22,9.646622126322114
11.23,8.509346569038788
11.24,11.744358285028937
11.25,10.644216328033446
11.26,10.770435655987798
11.27,11.743627144278333
11.28,5.17275177940423
11.29,11.071473568828731
11.3,8.522420780067344
11.31,10.508697625514229
11.32,11.183470084193829
11.33,11.07367566422057
11.34,11.239240260888261
11.35,11.492068700484552
11.36,9.397578640523248
11.37,8.443401881709953
11.38,11.475789278167916
11.39,12.575987259443659
11.4,10.174161556333543
11.41,10.027445662894396
11.42,10.545485428671673
11.43,10.214493714470601
11.44,11.946459084204376
11.45,12.483447527812988
11.46,11.524488438801262
11.47,12.378930863445166
11.48,5.949045572105777
11.49,9.887899711515887
11.5,11.013022922965634
11.51,11.211752079229425
11.52,6.675229935596021
11.53,14.959499762181224
11.54,11.261556933936543
11.55,12.115670633078807
11.56,7.925607443516901
11.57,11.782928858489512
11.58,7.002327359996377
11.59,12.763911793526475
11.6,8.54884734954684
11.61,11.325267827348014
11.62,11.556039558978824
11.63,9.152226983083866
11.64,11.243012221322273
11.65,11.844543955167081
11.66,11.594857436799542
11.67,14.020510319903666
11.68,8.756727007139673
11.69,11.774763367725638
11.7,11.310952991533608
11.71,12.025996223808747
11.72,9.39999241040869
11.73,10.276260947705628
11.74,9.269233897450116
11.75,9.92723412336545
11.76,13.389133544475616
11.77,8.947036638166233
11.78,11.23573715844083
11.79,9.87952065807654
11.8,12.07026836591016
11.81,9.788982270975609
11.82,9.309629773914795
11.83,11.438620448916096
11.84,9.817037873973629
11.85,10.605789694012048
11.86,16.228656023033075
11.87,9.70226720764357
11.88,9.8275925777561
11.89,6.876748162686306
11.9,8.103751923576636
11.91,13.590256171344834
11.92,11.953142867868392
11.93,8.66807528054408
11.94,8.572697635871384
11.95,10.634747262179706
11.96,13.399279191665231
11.97,8.276707730503553
11.98,9.440661760565279
11.99,10.913774554442618
12.0,8.127331754302642
12.01,9.195600175477695
12.02,9.210848138634022
12.03,10.551015823133493
12.04,10.191000825953576
12.05,14.777619452535337
12.06,8.867576247798612
12.07,12.6326764339876
12.08,12.201378792422434
12.09,8.650427443616719
12.1,10.522852382443682
12.11,13.491365528800513
12.12,9.115667162227359
12.13,7.821563615979418
12.14,10.301153018992828
12.15,8.367280754935534
12.16,9.257637684070122
12.17,8.063682165347295
12.18,12.731443326767309
12.19,10.165991653085875
12.2,13.138441592359785
12.21,10.197431261278894
12.22,11.011971215622752
12.23,11.28595689357628
12.24,7.936268177094661
12.25,10.744626999738388
12.26,12.643833086058802
12.27,13.107039605354846
12.28,11.130212966180567
12.29,6.891105500925006
12.3,9.053634529965437
12.31,9.80555090845419
12.32,8.80247947190363
12.33,9.579293216513678
12.34,8.946344521193158
12.35,10.008223762312591
12.36,9.764519317847101
12.37,9.034768098436185
12.38,11.32847260981573
12.39,9.1933840096827
12.4,8.945281045678096
12.41,12.619751562132178
12.42,8.930490424881615
12.43,5.565789267389962
12.44,8.566843879843047
12.45,8.821882807227547
12.46,10.873778690343212
12.47,9.184654080703362
12.48,11.956863771601638
12.49,11.01876506100012
12.5,7.853102473974294
12.51,11.518472802743233
12.52,14.487245585984818
12.53,10.439964898558125
12.54,7.289011354788409
12.55,9.609592606834436
12.56,10.059398670610559
12.57,8.161659075966943
12.58,9.564668495969173
12.59,13.002845426850026
12.6,13.223024220723026
12.61,10.753933395982632
12.62,10.64415274907879
12.63,9.658268989569805
12.64,13.178748717033894
12.65,9.069591948541818
12.66,6.550754109235916
12.67,10.908738548135785
12.68,9.098850367335992
12.69,8.041996854395872
12.7,11.825240758981861
12.71,10.714125212527854
12.72,9.772006790590643
12.73,7.999943989602347
12.74,9.887831145639876
12.75,10.94995789368971
12.76,4.983066406494054
12.77,8.938091952008648
12.78,9.858984081337947
12.79,11.296689832991778
12.8,7.53382685876102
12.81,11.594361858036942
12.82,13.240289320280986
12.83,8.966190635267017
12.84,9.820770437801572
12.85,7.897030070284728
12.86,9.32898977250084
12.87,8.739034102659279
12.88,11.804641604405118
12.89,10.923137616530036
12.9,10.592988395182369
12.91,7.773416826467548
12.92,10.542362977573003
12.93,14.077218232293145
12.94,6.911824186161143
12.95,8.383590078535878
12.96,11.973702202797075
12.97,12.749436701082086
12.98,7.240804237743594
12.99,8.683522032523966
13.0,12.16458399951319
13.01,11.16545897616458
13.02,13.107027909989933
13.03,13.859466360701255
13.04,13.176032472365133
13.05,9.924157118255605
13.06,10.15200503440674
13.07,11.034811734964768
13.08,14.368974243256439
13.09,8.160985713486763
13.1,8.892837683099593
13.11,6.803622158530509
13.12,11.495143278972307
13.13,9.321159354630613
13.14,7.467293673757339
13.15,7.910366792559927
13.16,11.29144522137545
13.17,7.679207582425763
13.18,9.366238086372514
13.19,11.260303704192104
13.2,7.555266628414122
13.21,10.610331057605817
13.22,13.877258822965294
13.23,9.907860243441492
13.24,8.4024647872898
13.25,10.851670383572275
13.26,8.881656463542564
13.27,12.858572445725855
13.28,8.462110257081317
13.29,9.860287436371687
13.3,9.503825041742205
13.31,8.101431454599908
13.32,9.495537931659959
13.33,11.141859401579019
13.34,5.865877404641097
13.35,9.304954088372968
13.36,10.95806679763897
13.37,11.67281605378302
13.38,10.619377668412017
13.39,7.085223434530127
13.4,10.522092159573141
13.41,11.777984399092178
13.42,11.502076633105627
13.43,11.216684029931494
13.44,9.632593122765538
13.45,8.981257211391416
13.46,12.414929987492888
13.47,6.836121438050853
13.48,11.592457855765725
13.49,10.927629892903287
13.5,11.804934600187485
13.51,11.803179880247612
13.52,14.337659626584431
13.53,10.581102493603023
13.54,11.367593590934435
13.55,8.84327262522796
13.56,8.0036046480653
13.57,8.597017317269493
13.58,10.461395499935174
13.59,11.417652416533958
13.6,8.84983868249343
13.61,7.409499225755404
13.62,8.767157506855238
13.63,13.000394370083693
13.64,8.506960154789551
13.65,11.790954367686478
13.66,14.125504161339332
13.67,8.70778105614287
13.68,7.729740130346306
13.69,6.913769333153903
13.7,10.634039316662054
13.71,12.009714615735778
13.72,8.749269031591266
13.73,8.334716438981498
13.74,7.314443494016604
13.75,9.28288180724424
13.76,10.62086411801731
13.77,10.66183966657136
13.78,8.106402657668305
13.79,11.685957450409049
13.8,9.259339984643814
13.81,9.507780822586804
13.82,10.389014151105242
13.83,9.111964512879394
13.84,10.28361238286132
13.85,12.140779077432065
13.86,11.466710577953867
13.87,11.065539160869715
13.88,13.934971316047656
13.89,9.018157216498981
13.9,7.387964139544486
13.91,11.275864022226614
13.92,10.881574091453748
13.93,8.626594167246106
13.94,8.118537469832171
13.95,9.261208139863621
13.96,11.366156188744727
13.97,9.608921029506872
13.98,8.100020594936176
13.99,14.12034105794016
14.0,11.262757540142008
14.01,12.319040395364706
14.02,11.744793608321329
14.03,12.037435726020034
14.04,9.242449318895202
14.05,11.889795534105263
14.06,12.419528198847692
14.07,10.850535080206319
14.08,10.539706584716125
14.09,7.014992992624419
14.1,8.466788190836407
14.11,11.23704174219599
14.12,8.637920181497678
14.13,8.548466080822765
14.14,10.608901066894983
14.15,11.815511566847569
14.16,7.96154598124025
14.17,11.485075793083706
14.18,8.074328329700029
14.19,11.379010441771744
14.2,11.409190047535358
14.21,9.06496834636911
14.22,9.105957381115543
14.23,8.334904498785644
14.24,7.113923449868691
14.25,11.909749868630044
14.26,8.782354383424462
14.27,6.604202700339368
14.28,10.910004851007495
14.29,12.432197136752425
14.3,7.209526195318956
14.31,5.439379082512535
14.32,7.341366670551805
14.33,11.030353508215661
14.34,11.273013138384995
14.35,11.419354522229318
14.36,11.699045146191164
14.37,10.04215416863608
14.38,10.434383508410882
14.39,11.221326189331444
14.4,12.395568825000138
14.41,10.37810564331785
14.42,10.859916968294595
14.43,13.176169792686373
14.44,12.074876071053552
14.45,10.110141602429067
14.46,9.583884394482363
14.47,13.734847356532926
14.48,8.966201125483984
14.49,8.206695390423578
14.5,6.882834909649667
14.51,8.215613069199156
14.52,11.610626111768337
14.53,8.156355353375325
14.54,7.296539980588432
14.55,8.183371133270887
14.56,8.470388258037458
14.57,8.392249686912113
14.58,12.079447956087131
14.59,12.32648985409241
14.6,10.197504704087143
14.61,7.651001538618526
14.62,7.411011999059708
14.63,13.940724741255522
14.64,6.252723420558253
14.65,9.210704389873609
14.66,12.709330328132765
14.67,11.150052027605797
14.68,14.116622902774068
14.69,14.757433857310737
14.7,8.586592989122844
14.71,12.794310412881888
14.72,9.689837256029302
14.73,8.319799087933198
14.74,10.88885333239263
14.75,7.2480918200717905
14.76,5.917705161650327
14.77,10.771769973022138
14.78,8.354026493238255
14.79,9.05676472766911
14.8,12.32324203369257
14.81,7.011391105095763
14.82,12.207354132671597
14.83,13.594895741037067
14.84,9.729125557447391
14.85,13.722475561791107
14.86,10.688309142928665
14.87,9.155262184935532
14.88,8.278202183628784
14.89,4.670638744544468
14.9,6.549108297222558
14.91,11.454607098722601
14.92,7.75814738637755
14.93,14.380119965300267
14.94,9.747371426155851
14.95,11.07956606046814
14.96,6.1427107383929425
14.97,13.517975492285355
14.98,8.428351810476418
14.99,11.424511644926767
15.0,10.515280567170981
15.01,11.749204037951056
15.02,11.5307886221941
15.03,12.58504244952982
15.04,13.12270946165768
15.05,12.6452966167968
15.06,10.702036262342693
15.07,12.509935652801929
15.08,7.77245712015229
15.09,10.649229505268304
15.1,9.008802093467313
15.11,9.165066908745267
15.12,8.385104630586719
15.13,10.0878833406615
15.14,4.948690621388153
15.15,12.689372914589587
15.16,10.998975129793667
15.17,9.74996973632955
15.18,8.791902139287423
15.19,9.149424527312991
15.2,11.868428254939436
15.21,9.969881076783821
15.22,8.212046800162353
15.23,7.201657357862196
15.24,9.20311636523735
15.25,13.545096935949813
15.26,16.516811637923187
15.27,9.635357437608388
15.28,12.184920650935817
15.29,8.624532232518874
15.3,8.91465812678599
15.31,11.552990250944884
15.32,7.193239784687632
15.33,8.27986894344432
15.34,13.297020076673036
15.35,10.660453157703742
15.36,13.284647046178872
15.37,7.914726072289886
15.38,10.502985587978408
15.39,10.660846614950923
15.4,9.186744895689944
15.41,11.472780202650048
15.42,8.515065172296742
15.43,6.743369714143334
15.44,10.406772159671211
15.45,9.216303832620842
15.46,11.683829411709834
15.47,10.219762722415906
15.48,11.369439381682621
15.49,9.630853242954544
15.5,11.963069894245491
15.51,9.476864158781076
15.52,8.85921266693401
15.53,10.431813068772549
15.54,15.363015781827457
15.55,7.035058256099012
15.56,14.766679940892885
15.57,12.544448566489237
15.58,8.949612828413137
15.59,10.448276186822467
15.6,14.227170365023483
15.61,10.695825968173295
15.62,9.580837666619722
15.63,11.095041510246286
15.64,13.335325194514125
15.65,7.610725833780127
15.66,10.99204263752592
15.67,12.79293605671373
15.68,12.225355934442831
15.69,8.931122120781623
15.7,13.134378049999839
15.71,11.799591196601627
15.72,11.310835348129974
15.73,7.809952152384774
15.74,9.005429301793821
15.75,8.6595388626281
15.76,10.902542374712649
15.77,7.676602659302318
15.78,7.716579913920914
15.79,8.96614862495094
15.8,8.128754583189263
15.81,11.215241749146365
15.82,11.382088829599894
15.83,9.99974938633056
15.84,14.612049979521514
15.85,11.749922312495816
15.86,8.667640463553612
15.87,9.595217921588812
15.88,9.528429256193954
15.89,7.408115990234381
15.9,9.300669974170646
15.91,9.397873567383916
15.92,10.564824468016091
15.93,9.567917293650472
15.94,9.142443736355702
15.95,8.288395032431376
15.96,11.13395732679687
15.97,11.275523726815907
15.98,9.872884824494301
15.99,9.004755486307005
16.0,6.817340923413973
16.01,9.028602701705912
16.02,9.13416133926855
16.03,10.039380482459764
16.04,9.97326094436135
16.05,5.838322593949964
16.06,8.780694826761925
16.07,7.624179054940266
16.08,10.450863456842459
16.09,11.534942931421513
16.1,7.704898345945157
16.11,7.792673218255727
16.12,10.187668037829365
16.13,9.500165088068403
16.14,11.594537769726118
16.15,12.697034400319003
16.16,9.302507539660684
16.17,10.341155502936248
16.18,6.429932852020987
16.19,13.971460392991222
16.2,7.685680608670884
16.21,10.21196962928366
16.22,8.109605690460693
16.23,11.068742360650159
16.24,8.003404371162109
16.25,12.076129027330865
16.26,10.748810277880143
16.27,9.496330126274241
16.28,11.625774968740377
16.29,11.015907956757859
16.3,9.99235930267316
16.31,10.747361057073482
16.32,11.212929223754518
16.33,6.7048697481852955
16.34,11.88737547235353
16.35,10.448113188328731
16.36,12.35252180463484
16.37,11.911397925515459
16.38,6.861016763435005
16.39,10.18842722792566
16.4,12.654029248202214
16.41,13.935779804153086
16.42,11.621414824518158
16.43,12.032918972566739
16.44,8.751767717304567
16.45,9.81225037479257
16.46,10.818575646929782
16.47,6.994556272518162
16.48,11.36908319796343
16.49,7.959744046377619
16.5,9.02766022932652
16.51,8.202890035164977
16.52,12.033066041212107
16.53,11.195411731776096
16.54,10.251911312162544
16.55,15.040973809870982
16.56,6.033231194629634
16.57,11.65757635593617
16.58,12.320749854315991
16.59,11.736312062526473
16.6,11.079165014747279
16.61,11.554267820123469
16.62,12.408232069713584
16.63,9.688907195908374
16.64,13.139016283038941
16.65,5.328811781979983
16.66,6.961355968450432
16.67,9.2538932604892
16.68,10.35905766355706
16.69,9.469752912152945
16.7,8.727780491865076
16.71,9.798936908648068
16.72,13.523554645743658
16.73,7.34831658827985
16.74,10.085719269675204
16.75,8.072102131875596
16.76,10.615230488716733
16.77,6.597870036355779
16.78,7.695648635487796
16.79,10.594630654568839
16.8,8.715666013109628
16.81,9.772984002263406
16.82,8.172990160265542
16.83,10.153529522046702
16.84,5.8755718420524055
16.85,12.793601002201164
16.86,10.021346919032535
16.87,8.680960155317605
16.88,8.434045532216908
16.89,7.656602027178729
16.9,11.968631235161313
16.91,8.02422378900732
16.92,7.082452563318921
16.93,9.288511312764303
16.94,9.575452880327349
16.95,8.635961728927233
16.96,9.268288256722883
16.97,8.193534717135844
16.98,8.222711309242058
16.99,10.595499663576243
17.0,11.075672373786668
17.01,11.06444928123058
17.02,13.902718237681048
17.03,11.631370643385448
17.04,9.395491854464035
17.05,9.389194404539818
17.06,10.162886751487084
17.07,8.473552223720892
17.08,10.247464289071958
17.09,10.12410653582279
17.1,13.337782486685919
17.11,12.03097998258513
17.12,9.485620976332994
17.13,11.442917860415047
17.14,12.383518354031676
17.15,5.242335964140117
17.16,10.069284672644407
17.17,8.977757471172062
17.18,10.127960865802711
17.19,7.94604479029862
17.2,9.639144599901945
17.21,10.685543532957112
17.22,9.531647047974749
17.23,10.081693847011929
17.24,8.336393677690827
17.25,12.498291462734016
17.26,12.872549246639386
17.27,8.979130913999338
17.28,9.8131525063536
17.29,11.053806847015418
17.3,9.385425823038366
17.31,5.251972966335635
17.32,9.36000428350658
17.33,6.678895644645355
17.34,7.729327843953474
17.35,4.537583722700947
17.36,8.257312071414457
17.37,11.140616795880206
17.38,10.003293961418604
17.39,11.14730052591527
17.4,12.106227253703986
17.41,8.39092853817975
17.42,8.086144935450065
17.43,10.218073854405477
17.44,10.777955284038319
17.45,8.038247090193966
17.46,10.397543520220966
17.47,7.478868542025901
17.48,8.80406341379139
17.49,6.778650438123146
17.5,9.998674870891616
17.51,8.492961252932819
17.52,9.042757200257572
17.53,11.24166791089412
17.54,11.651745656675065
17.55,8.996253025572582
17.56,11.204928033195003
17.57,10.22005808889901
17.58,9.793396820621737
17.59,8.475603430495845
17.6,11.765370424366928
17.61,10.075361619132119
17.62,12.088195393830594
17.63,9.699301708662881
17.64,13.229336956905911
17.65,10.52688587255459
17.66,7.57739840202397
17.67,9.268811737720196
17.68,10.045482281109429
17.69,10.742075985194159
17.7,8.695125438389828
17.71,12.137308743862482
17.72,11.839126145248136
17.73,8.229893613610919
17.74,5.745268733826798
17.75,6.773345039001551
17.76,6.270433542127504
17.77,8.69579216042873
17.78,8.933153711505346
17.79,9.953578197961034
17.8,10.729342294883512
17.81,12.594056233256829
17.82,10.28798224941831
17.83,8.732657486784547
17.84,7.948418912585139
17.85,13.105099093197737
17.86,11.938392765986066
17.87,8.70901545950165
17.88,12.059549971519306
17.89,6.517513625886162
17.9,8.36824696737406
17.91,14.152907635088525
17.92,8.84479717301951
17.93,10.833127990997314
17.94,11.536504678873388
17.95,7.228344399883419
17.96,11.863638237347303
17.97,9.891247402616544
17.98,9.780386465807952
17.99,10.11325568570803
18.0,12.59018631121992
18.01,8.519300755934434
18.02,9.631522379471614
18.03,7.027237719660324
18.04,6.740292690236442
18.05,9.61135723943991
18.06,8.195911697617927
18.07,12.39051775096238
18.08,9.845010149802496
18.09,8.144903060940143
18.1,10.815251768476166
18.11,9.919786730264644
18.12,10.085862029575368
18.13,11.241562940445851
18.14,9.18487681973645
18.15,8.118099368322307
18.16,9.527088165298954
18.17,8.342361762586181
18.18,10.23282801072861
18.19,9.612254826756747
18.2,9.75104678229472
18.21,9.195968770943937
18.22,6.768122424560198
18.23,10.087478657357636
18.24,9.232975444524929
18.25,13.442203177202927
18.26,9.532309403604694
18.27,12.126749713008476
18.28,11.83483832280483
18.29,8.224980952675848
18.3,13.58766860984037
18.31,10.292366111075962
18.32,8.655452874713488
18.33,6.818369887432939
18.34,12.813016899855494
18.35,10.461880169227593
18.36,9.738263781837928
18.37,12.799732543923405
18.38,10.396152268809512
18.39,11.702956971949122
18.4,9.220572472902022
18.41,12.1306068566722
18.42,11.489113761758986
18.43,8.834690762592984
18.44,13.244769415509005
18.45,9.823923309360891
18.46,11.134729642611578
18.47,13.788466986031633
18.48,9.70147836314461
18.49,7.90974012008145
18.5,6.934894037358526
18.51,11.573346026691622
18.52,7.874888612565786
18.53,9.954577505282039
18.54,11.580353904174963
18.55,8.677789243812283
18.56,11.927580638718101
18.57,10.514060185119657
18.58,7.205299445130758
18.59,10.106368999826065
18.6,7.72291759224552
18.61,12.06175012076499
18.62,4.245932094095286
18.63,7.208094288633536
18.64,10.596805999122697
18.65,11.993361531639094
18.66,7.442102692594732
18.67,10.166818787681636
18.68,10.46941473307652
18.69,10.260585629888263
18.7,11.133577169407026
18.71,12.405498377573354
18.72,10.295277075000916
18.73,8.301643584959768
18.74,11.584521281956032
18.75,9.068279675035122
18.76,8.077783059294442
18.77,10.796484880145933
18.78,7.51436538075763
18.79,10.264735802643152
18.8,9.23504147217858
18.81,9.098952761920103
18.82,11.845357534876628
18.83,7.618580356992709
18.84,9.808066252050546
18.85,9.303192336006274
18.86,9.51618183762064
18.87,9.30266637394354
18.88,15.906266840643685
18.89,12.302571124738746
18.9,13.434037622859677
18.91,11.732488174234788
18.92,9.12860269688798
18.93,11.168747476622286
18.94,11.716457642691886
18.95,12.937506212995748
18.96,12.765438214727245
18.97,9.613448554425949
18.98,7.998398754766891
18.99,8.471115423383864
19.0,9.856293483787065
19.01,11.458432205841191
19.02,10.2510688360606
19.03,10.52878062773225
19.04,12.067284833732792
19.05,8.417366030532671
19.06,10.375845372583237
19.07,11.63910990634445
19.08,8.431776187333153
19.09,9.468608164170842
19.1,8.51871761632045
19.11,9.597550154073764
19.12,12.073386462325042
19.13,8.850729773347252
19.14,10.663365931189997
19.15,13.34329903153401
19.16,11.877122611091874
19.17,10.983187472814606
19.18,14.03171686960256
19.19,8.965852653771597
19.2,10.093724963998731
19.21,13.802310753021835
19.22,14.606568163517148
19.23,11.322000434494232
19.24,8.966677781628965
19.25,8.910924330613986
19.26,10.633433589216848
19.27,11.90799084193434
19.28,10.954815358479904
19.29,10.515654306006795
19.3,8.512048649611975
19.31,10.858840719922494
19.32,13.897027631012186
19.33,10.932254705588399
19.34,9.119475862716698
19.35,13.606768645379802
19.36,9.946149199139521
19.37,11.063680314048034
19.38,10.424206527927042
19.39,9.975744867449071
19.4,9.759070652026855
19.41,8.23524833715653
19.42,9.190015270700368
19.43,12.305974532422965
19.44,9.707414648761649
19.45,7.260855962803413
19.46,8.18640245192392
19.47,9.930253423060337
19.48,11.030451025146926
19.49,8.87101646697331
19.5,10.542521196086028
19.51,6.35403786159488
19.52,11.368753313172286
19.53,9.738032615626723
19.54,10.009892367154732
19.55,12.460323857420262
19.56,6.265934225975865
19.57,7.539880966533955
19.58,11.032402842931445
19.59,11.93019268495262
19.6,6.69139189967336
19.61,8.746291900948211
19.62,11.013713290246903
19.63,8.473737501155044
19.64,8.46175099865813
19.65,9.79493625373655
19.66,10.235118908679585
19.67,14.835176612178023
19.68,13.7197220195692
19.69,10.754683350232098
19.7,11.184159215624675
19.71,7.223161696237058
19.72,8.725357162511415
19.73,10.046482067739497
19.74,8.162955156674496
19.75,8.339803648895966
19.76,12.370185482720842
19.77,9.564652512448626
19.78,10.865482159021646
19.79,10.214554406646814
19.8,9.944545759449772
19.81,11.019246227851976
19.82,10.157875259201717
19.83,7.981574345894481
19.84,9.658261330597893
19.85,11.006099942212082
19.86,8.19620104867539
19.87,12.040055181855124
19.88,11.468403282767643
19.89,8.636956967128821
19.9,11.727834878763934
19.91,10.354476374932139
19.92,12.86827665866529
19.93,9.91856076667057
19.94,7.318358407086457
19.95,10.956796282685675
19.96,8.464201446162003
19.97,9.9914072983983
19.98,9.851289480737908
19.99,7.562041074694205


==> src/data/am4_reduced.csv <==
x,y
0.0,9.559711058146707
0.01,5.488633025225791
0.02,12.865834979787605
0.09,10.329341181214431
0.1,8.613297739325134
0.12,13.788259259397535
0.19,5.9756676992542594
0.19,5.9756676992542594
0.2,12.532393346297503
0.24,12.799385562584035
0.28,6.828474433027592
0.3,11.22199685277948
0.31,9.071209377982804
0.34,7.442498012912656
0.38,15.268017410870602
0.39,8.331065195191355
0.4,10.07109774388045
0.41,5.168607802716488
0.47,13.083984030546523
0.49,10.221022675480851
0.5,12.417596768470501
0.54,13.671093891841664
0.58,3.8692830475082127
0.59,10.4449736210849
0.6,10.252838472639345
0.65,14.01580365005654
0.69,8.406909549195277
0.69,8.406909549195277
0.7,7.104940848914236
0.72,6.359902821432857
0.75,11.172497246499486
0.79,10.071572904471394
0.8,11.672131660945354
0.85,14.58760352541767
0.86,5.826244790064075
0.89,11.716548630961512
0.9,9.445683879672146
0.93,11.334304206648364
0.98,6.328330822630181
0.99,8.063867482064412
1.0,9.736321450328045
1.02,13.686214283643146
1.05,8.073250734670944
1.09,12.324772000660232
1.1,13.76260389643042
1.1,13.76260389643042
1.13,6.417041146932128
1.19,8.575091665226083
1.2,9.407554259929386
1.21,7.152225437354765
1.25,14.87108605084875
1.29,10.516015000555228
1.3,14.227910547500464
1.3,14.227910547500464
1.32,8.327648044118774
1.4,10.562682769461409
1.41,8.898765265898692
1.47,8.306559335603037
1.48,12.854988371478695
1.5,8.89584888738313
1.51,11.443895078077457
1.53,6.85296284322699
1.59,11.727735997305263
1.6,11.678936326172042
1.61,10.681642306615746
1.67,13.560771104864612
1.68,4.143111339125536
1.7,9.975676556120987
1.71,10.78867274972248
1.74,11.706059441014382
1.75,7.784726921048568
1.8,10.135238102860058
1.81,9.72790987122512
1.83,12.607909250390675
1.85,8.367677329681783
1.9,12.188224057667222
1.91,14.382464611105357
1.91,14.382464611105357
1.93,7.1985084903194325
2.0,8.466091953934049
2.01,9.804652800136653
2.05,6.00815905240574
2.06,15.67147963507804
2.1,9.370588873938585
2.11,7.754215908468826
2.11,7.754215908468826
2.19,13.051479434343502
2.2,7.949543932756263
2.21,9.860487029925695
2.23,13.634773261691437
2.24,5.044738020127738
2.3,9.829251649909839
2.31,11.386069931984911
2.34,8.99301092057999
2.38,13.239618523334297
2.4,10.098324496933442
2.41,9.00209251483228
2.44,6.770796886175719
2.5,11.646417968913884
2.5,11.646417968913884
2.51,12.653620635276798
2.51,12.653620635276798
2.55,4.547711669575412
2.6,8.223356111365044
2.61,12.30886940324455
2.61,12.30886940324455
2.66,6.95180857502867
2.7,10.759090543699477
2.71,11.405010486556797
2.74,6.677544998926616
2.76,13.411189994770487
2.8,12.815413323988933
2.81,11.6450324731908
2.88,15.298973831616344
2.89,6.335718708935039
2.9,8.274600017894269
2.91,9.58445511520542
2.94,13.00490307584165
2.95,7.93476212941189
3.0,8.323361106927171
3.01,10.81357733172848
3.06,6.597212694344195
3.1,11.920665805580436
3.1,11.920665805580436
3.11,10.474106532665648
3.15,7.67679793674418
3.19,11.995430016389484
3.2,10.60536706804961
3.21,7.984590424021794
3.23,13.208967999992435
3.3,4.733784800140212
3.3,4.733784800140212
3.31,13.669380146994518
3.32,15.777313172283424
3.35,7.847217703407656
3.4,8.977653405944567
3.41,9.029059367739912
3.43,15.181858559278123
3.48,7.826901514870846
3.5,10.676690504559716
3.51,11.464293897013686
3.55,14.61709528013639
3.57,8.285555983918435
3.6,8.920062734206484
3.61,10.865420143070038
3.64,5.906600447742817
3.69,11.881651518363796
3.7,8.240029000850324
3.71,14.042803580732159
3.71,14.042803580732159
3.8,6.40261736457952
3.8,6.40261736457952
3.81,14.401903065667554
3.81,14.401903065667554
3.87,7.274649577929553
3.9,8.818062209684623
3.91,8.77409103907715
3.94,12.530354442377886
3.95,8.05754045147252
4.0,8.612710846551735
4.01,12.348604913299308
4.01,12.348604913299308
4.08,7.2764733600324245
4.1,8.461704468551513
4.11,8.41690708277212
4.12,11.444057777606302
4.13,4.328117448816703
4.2,8.835013862583525
4.21,7.725672717189028
4.21,7.725672717189028
4.27,13.50822133420952
4.3,9.589266638184032
4.31,9.20319627215718
4.33,6.294545313186042
4.39,13.474341078919146
4.39,13.474341078919146
4.4,9.113380962621093
4.45,6.319525844774146
4.48,11.461979459446713
4.49,10.345857756365753
4.5,6.461872907626834
4.51,5.581689146476994
4.56,12.445302751905928
4.59,8.747385745265289
4.6,7.319979209186524
4.67,4.988121228214381
4.68,11.99731356431176
4.69,8.615548396463783
4.7,10.261590034304728
4.75,11.98629278444816
4.78,7.175358672673659
4.79,11.626263420904806
4.8,9.490350877659626
4.86,7.904855855604378
4.89,13.090028054935187
4.89,13.090028054935187
4.9,14.089548770865015
4.9,14.089548770865015
4.98,6.585257742868276
4.99,9.686888689026217
5.0,12.380433915087906
5.0,12.380433915087906
5.05,5.053427635347057
5.09,6.061117490235023
5.1,9.03072795836826
5.16,5.134464863715626
5.18,10.91783416299624
5.19,10.913919921154825
5.2,11.77850229910172
5.26,15.310651898303313
5.27,6.83218142357641
5.29,10.961792311668908
5.3,11.455360244745368
5.32,6.769628139959147
5.38,13.596846109480698
5.39,8.811025629660367
5.4,11.817089196470677
5.43,14.18885764906086
5.44,6.095602238808677
5.49,13.627750947370266
5.5,11.095731315523645
5.54,16.32004101364063
5.58,8.44138529876216
5.59,10.190128782040432
5.6,13.891644309604711
5.62,7.59298210645062
5.67,14.044674278692213
5.69,11.791662220605511
5.7,10.13315861653631
5.72,9.219551918837409
5.75,13.10001655784079
5.79,11.393841775222924
5.8,6.46451702088558
5.8,6.46451702088558
5.87,15.04834428788416
5.89,10.807879357535247
5.9,13.0595349716821
5.9,13.0595349716821
5.96,8.724772756696384
5.99,11.771784985705498
6.0,11.233821380187699
6.01,7.3514827814625106
6.03,14.384796056441786
6.09,8.68355478098958
6.1,11.195535802457595
6.13,12.348219754775595
6.15,9.572626747515573
6.19,11.974822838269663
6.2,8.202235232351578
6.21,14.99704545792718
6.28,6.454214289929082
6.29,7.922503684801238
6.3,11.970402631343784
6.32,12.35030200109151
6.39,6.6387637344450905
6.39,6.6387637344450905
6.4,10.564183306197005
6.4,10.564183306197005
6.45,8.509208101598043
6.49,9.016804584537438
6.5,14.219288139666618
6.5,14.219288139666618
6.53,8.27639227786475
6.59,13.066010925048058
6.6,10.532638293182032
6.67,7.385950657972961
6.69,11.867439494271446
6.69,11.867439494271446
6.7,8.771610447993098
6.72,7.663256973834166
6.77,11.615547366843904
6.79,11.54343221397567
6.8,8.445923879405933
6.86,15.16321330749236
6.87,4.534754738573937
6.89,11.404966932362
6.9,9.757543336195466
6.92,6.816287274029211
6.95,13.542996545027107
6.99,9.66019123664822
7.0,8.193011834313324
7.04,8.055900506589433
7.06,15.789409186671616
7.09,9.438928091077678
7.1,11.0637419753615
7.15,16.633500492754052
7.18,7.733125266806563
7.19,10.084092168403856
7.2,12.463157767920588
7.2,12.463157767920588
7.27,6.006622967140519
7.29,11.952342651218414
7.3,9.224901860944609
7.34,8.101853087102288
7.35,12.674330846086182
7.39,8.946952476550988
7.4,8.754804866003989
7.46,12.745213461594314
7.47,7.96519136695532
7.49,10.231334133712393
7.5,9.584635890709546
7.51,11.73796204756641
7.59,7.681681420238352
7.59,7.681681420238352
7.6,10.003708473971953
7.63,6.642254763482953
7.68,11.873407829805837
7.69,9.782507696912297
7.7,10.888604236127115
7.71,13.230716241586306
7.79,6.3811703178986985
7.79,6.3811703178986985
7.8,12.74104768546645
7.8,12.74104768546645
7.89,8.104386576527952
7.89,8.104386576527952
7.9,8.33500277049603
7.9,8.33500277049603
7.94,12.204480294486602
7.99,10.38909423981767
8.0,12.200854756800329
8.03,5.942686256371628
8.07,12.889481619161222
8.09,6.00040826649472
8.1,8.406892087338685
8.14,5.205808588007163
8.15,12.342857689043914
8.19,10.777206652377924
8.2,11.366293854859752
8.21,12.847108183796488
8.27,7.7524650281711915
8.29,8.007021842183661
8.3,10.789091272286413
8.33,7.374166074542025
8.35,12.892135105288467
8.39,8.258626322931166
8.4,13.722234145288532
8.41,13.733551310194459
8.48,6.67424827902088
8.49,8.424225833676552
8.5,12.824747907728739
8.5,12.824747907728739
8.58,8.835026344992487
8.59,9.227711790756922
8.6,11.581822422780355
8.64,14.382676168051368
8.66,8.08558189070613
8.69,11.458680403234041
8.7,12.768560179606045
8.7,12.768560179606045
8.75,5.440538366115847
8.79,10.64718424341294
8.8,10.620251441497206
8.81,12.604838463313431
8.87,8.69679589717482
8.89,9.22533461920668
8.9,8.964821167942866
8.95,12.879022620847365
8.97,7.319003064943929
8.99,8.443359570643388
9.0,10.97935195854014
9.01,13.384753541680393
9.02,7.727759579684342
9.09,7.7593987772194115
9.1,10.46354752739134
9.13,13.520586625051866
9.19,4.909312602638503
9.19,4.909312602638503
9.2,10.808776189402494
9.22,11.894244569766332
9.27,5.910889821898053
9.29,11.087695383889391
9.3,11.121351661412172
9.31,11.870291116144974
9.32,7.356747767409852
9.39,10.417110862666826
9.4,8.901501817150677
9.45,6.6656089947678225
9.47,12.687698471714645
9.49,10.324760401274757
9.5,10.170287735554833
9.55,12.616161893766128
9.58,8.657008121696867
9.59,9.251197291153787
9.6,9.954650891720403
9.64,7.002489317502112
9.66,12.719728939674386
9.69,10.183451241278323
9.7,12.216722357089672
9.74,7.9811947421534315
9.76,14.307978013647283
9.79,11.316436343715017
9.8,11.453683952741816
9.8,11.453683952741816
9.84,5.317624389013387
9.89,8.451553884858958
9.9,11.621275576539862
9.9,11.621275576539862
9.93,8.819190030356474
9.99,10.342752602130513
10.0,6.888326988019353
10.01,5.160176370129752
10.09,13.863672641746733
10.09,13.863672641746733
10.1,10.253844337474536
10.13,13.918259203232036
10.19,8.383768070449442
10.19,8.383768070449442
10.2,12.560410291376213
10.2,12.560410291376213
10.28,8.425422527981482
10.29,8.477641014615966
10.3,9.944236351017281
10.31,7.818265227044803
10.32,13.172762650511116
10.39,10.959290800300359
10.4,8.669333903152337
10.43,6.124185214143724
10.48,11.687831890576497
10.49,9.675699507617548
10.5,11.871495433160062
10.55,12.959785150702965
10.59,5.530471637033007
10.59,5.530471637033007
10.6,6.8986588667433395
10.67,11.492490291236082
10.69,6.138553917742618
10.69,6.138553917742618
10.7,12.885367653825664
10.7,12.885367653825664
10.72,8.438766196183721
10.79,9.96757214016993
10.8,10.949941503902915
10.83,5.219664402612069
10.87,13.728058939598847
10.89,7.730349548854794
10.9,7.712967425308676
10.9,7.712967425308676
10.98,12.614845671975333
10.99,11.684986766853413
11.0,11.156533336562994
11.01,7.621177442397872
11.09,14.008636376026534
11.09,14.008636376026534
11.1,12.440503144092926
11.12,13.203857106201749
11.17,7.6151167097540835
11.19,11.120192506294796
11.2,9.747942731451316
11.24,11.744358285028937
11.28,5.17275177940423
11.29,11.071473568828731
11.3,8.522420780067344
11.37,8.443401881709953
11.39,12.575987259443659
11.39,12.575987259443659
11.4,10.174161556333543
11.45,12.483447527812988
11.48,5.949045572105777
11.49,9.887899711515887
11.5,11.013022922965634
11.52,6.675229935596021
11.53,14.959499762181224
11.59,12.763911793526475
11.6,8.54884734954684
11.6,8.54884734954684
11.67,14.020510319903666
11.69,11.774763367725638
11.7,11.310952991533608
11.76,13.389133544475616
11.77,8.947036638166233
11.79,9.87952065807654
11.8,12.07026836591016
11.86,16.228656023033075
11.89,6.876748162686306
11.89,6.876748162686306
11.9,8.103751923576636
11.9,8.103751923576636
11.91,13.590256171344834
11.99,10.913774554442618
12.0,8.127331754302642
12.0,8.127331754302642
12.05,14.777619452535337
12.09,8.650427443616719
12.1,10.522852382443682
12.11,13.491365528800513
12.13,7.821563615979418
12.19,10.165991653085875
12.2,13.138441592359785
12.2,13.138441592359785
12.29,6.891105500925006
12.29,6.891105500925006
12.3,9.053634529965437
12.32,8.80247947190363
12.38,11.32847260981573
12.39,9.1933840096827
12.4,8.945281045678096
12.41,12.619751562132178
12.43,5.565789267389962
12.49,11.01876506100012
12.5,7.853102473974294
12.52,14.487245585984818
12.54,7.289011354788409
12.59,13.002845426850026
12.6,13.223024220723026
12.6,13.223024220723026
12.66,6.550754109235916
12.69,8.041996854395872
12.7,11.825240758981861
12.7,11.825240758981861
12.76,4.983066406494054
12.79,11.296689832991778
12.8,7.53382685876102
12.8,7.53382685876102
12.82,13.240289320280986
12.89,10.923137616530036
12.9,10.592988395182369
12.93,14.077218232293145
12.94,6.911824186161143
12.99,8.683522032523966
13.0,12.16458399951319
13.08,14.368974243256439
13.09,8.160985713486763
13.09,8.160985713486763
13.1,8.892837683099593
13.11,6.803622158530509
13.12,11.495143278972307
13.19,11.260303704192104
13.2,7.555266628414122
13.2,7.555266628414122
13.22,13.877258822965294
13.29,9.860287436371687
13.3,9.503825041742205
13.34,5.865877404641097
13.37,11.67281605378302
13.39,7.085223434530127
13.4,10.522092159573141
13.46,12.414929987492888
13.47,6.836121438050853
13.49,10.927629892903287
13.5,11.804934600187485
13.52,14.337659626584431
13.56,8.0036046480653
13.59,11.417652416533958
13.6,8.84983868249343
13.66,14.125504161339332
13.69,6.913769333153903
13.69,6.913769333153903
13.7,10.634039316662054
13.71,12.009714615735778
13.74,7.314443494016604
13.79,11.685957450409049
13.8,9.259339984643814
13.88,13.934971316047656
13.89,9.018157216498981
13.89,9.018157216498981
13.9,7.387964139544486
13.9,7.387964139544486
13.99,14.12034105794016
13.99,14.12034105794016
14.0,11.262757540142008
14.06,12.419528198847692
14.09,7.014992992624419
14.09,7.014992992624419
14.1,8.466788190836407
14.15,11.815511566847569
14.16,7.96154598124025
14.19,11.379010441771744
14.2,11.409190047535358
14.27,6.604202700339368
14.29,12.432197136752425
14.29,12.432197136752425
14.3,7.209526195318956
14.31,5.439379082512535
14.36,11.699045146191164
14.39,11.221326189331444
14.4,12.395568825000138
14.47,13.734847356532926
14.49,8.206695390423578
14.49,8.206695390423578
14.5,6.882834909649667
14.5,6.882834909649667
14.59,12.32648985409241
14.59,12.32648985409241
14.6,10.197504704087143
14.64,6.252723420558253
14.69,14.757433857310737
14.69,14.757433857310737
14.7,8.586592989122844
14.71,12.794310412881888
14.76,5.917705161650327
14.79,9.05676472766911
14.8,12.32324203369257
14.85,13.722475561791107
14.89,4.670638744544468
14.89,4.670638744544468
14.9,6.549108297222558
14.93,14.380119965300267
14.96,6.1427107383929425
14.99,11.424511644926767
15.0,10.515280567170981
15.04,13.12270946165768
15.08,7.77245712015229
15.09,10.649229505268304
15.1,9.008802093467313
15.14,4.948690621388153
15.15,12.689372914589587
15.19,9.149424527312991
15.2,11.868428254939436
15.23,7.201657357862196
15.26,16.516811637923187
15.29,8.624532232518874
15.3,8.91465812678599
15.32,7.193239784687632
15.34,13.297020076673036
15.39,10.660846614950923
15.4,9.186744895689944
15.43,6.743369714143334
15.46,11.683829411709834
15.49,9.630853242954544
15.5,11.963069894245491
15.54,15.363015781827457
15.55,7.035058256099012
15.59,10.448276186822467
15.6,14.227170365023483
15.6,14.227170365023483
15.65,7.610725833780127
15.69,8.931122120781623
15.7,13.134378049999839
15.7,13.134378049999839
15.77,7.676602659302318
15.79,8.96614862495094
15.8,8.128754583189263
15.84,14.612049979521514
15.89,7.408115990234381
15.89,7.408115990234381
15.9,9.300669974170646
15.95,8.288395032431376
15.97,11.275523726815907
15.99,9.004755486307005
16.0,6.817340923413973
16.05,5.838322593949964
16.09,11.534942931421513
16.09,11.534942931421513
16.1,7.704898345945157
16.18,6.429932852020987
16.19,13.971460392991222
16.19,13.971460392991222
16.2,7.685680608670884
16.2,7.685680608670884
16.25,12.076129027330865
16.29,11.015907956757859
16.3,9.99235930267316
16.33,6.7048697481852955
16.36,12.35252180463484
16.39,10.18842722792566
16.4,12.654029248202214
16.41,13.935779804153086
16.47,6.994556272518162
16.49,7.959744046377619
16.5,9.02766022932652
16.55,15.040973809870982
16.56,6.033231194629634
16.59,11.736312062526473
16.6,11.079165014747279
16.64,13.139016283038941
16.65,5.328811781979983
16.69,9.469752912152945
16.7,8.727780491865076
16.72,13.523554645743658
16.77,6.597870036355779
16.79,10.594630654568839
16.8,8.715666013109628
16.84,5.8755718420524055
16.85,12.793601002201164
16.89,7.656602027178729
16.9,11.968631235161313
16.9,11.968631235161313
16.92,7.082452563318921
16.99,10.595499663576243
17.0,11.075672373786668
17.02,13.902718237681048
17.07,8.473552223720892
17.09,10.12410653582279
17.1,13.337782486685919
17.1,13.337782486685919
17.15,5.242335964140117
17.19,7.94604479029862
17.2,9.639144599901945
17.24,8.336393677690827
17.26,12.872549246639386
17.29,11.053806847015418
17.3,9.385425823038366
17.35,4.537583722700947
17.39,11.14730052591527
17.39,11.14730052591527
17.4,12.106227253703986
17.4,12.106227253703986
17.49,6.778650438123146
17.49,6.778650438123146
17.5,9.998674870891616
17.54,11.651745656675065
17.59,8.475603430495845
17.59,8.475603430495845
17.6,11.765370424366928
17.64,13.229336956905911
17.66,7.57739840202397
17.69,10.742075985194159
17.7,8.695125438389828
17.71,12.137308743862482
17.74,5.745268733826798
17.79,9.953578197961034
17.8,10.729342294883512
17.85,13.105099093197737
17.89,6.517513625886162
17.89,6.517513625886162
17.9,8.36824696737406
17.91,14.152907635088525
17.95,7.228344399883419
17.99,10.11325568570803
18.0,12.59018631121992
18.0,12.59018631121992
18.04,6.740292690236442
18.09,8.144903060940143
18.1,10.815251768476166
18.13,11.241562940445851
18.15,8.118099368322307
18.19,9.612254826756747
18.2,9.75104678229472
18.22,6.768122424560198
18.25,13.442203177202927
18.29,8.224980952675848
18.3,13.58766860984037
18.3,13.58766860984037
18.33,6.818369887432939
18.39,11.702956971949122
18.4,9.220572472902022
18.47,13.788466986031633
18.49,7.90974012008145
18.49,7.90974012008145
18.5,6.934894037358526
18.5,6.934894037358526
18.56,11.927580638718101
18.59,10.106368999826065
18.6,7.72291759224552
18.61,12.06175012076499
18.62,4.245932094095286
18.69,10.260585629888263
18.7,11.133577169407026
18.71,12.405498377573354
18.78,7.51436538075763
18.79,10.264735802643152
18.8,9.23504147217858
18.83,7.618580356992709
18.88,15.906266840643685
18.89,12.302571124738746
18.9,13.434037622859677
18.9,13.434037622859677
18.98,7.998398754766891
18.99,8.471115423383864
19.0,9.856293483787065
19.04,12.067284833732792
19.05,8.417366030532671
19.09,9.468608164170842
19.1,8.51871761632045
19.1,8.51871761632045
19.18,14.03171686960256
19.2,10.093724963998731
19.21,13.802310753021835
19.22,14.606568163517148
19.3,8.512048649611975
19.3,8.512048649611975
19.31,10.858840719922494
19.32,13.897027631012186
19.34,9.119475862716698
19.4,9.759070652026855
19.41,8.23524833715653
19.43,12.305974532422965
19.45,7.260855962803413
19.5,10.542521196086028
19.51,6.35403786159488
19.55,12.460323857420262
19.56,6.265934225975865
19.6,6.69139189967336
19.61,8.746291900948211
19.64,8.46175099865813
19.67,14.835176612178023
19.7,11.184159215624675
19.71,7.223161696237058
19.71,7.223161696237058
19.76,12.370185482720842
19.8,9.944545759449772
19.81,11.019246227851976
19.83,7.981574345894481
19.87,12.040055181855124
19.9,11.727834878763934
19.91,10.354476374932139
19.92,12.86827665866529
19.94,7.318358407086457
19.99,7.562041074694205


==> src/data/am4example.csv <==
x,y
0.0,3.088834745393764
0.1,5.597608649918923
0.2,4.699424152950488
0.3,3.0499102690926527
0.4,4.371203542796335
0.5,5.710685801634605
0.6,5.0600964302166265
0.7,3.9258724178287014
0.8,4.169116557878651
0.9,3.6203965025134925
1.0,16.454126130761445
1.1,13.40209254586374
1.2,15.166935758106321
1.3,14.696413112528623
1.4,16.945750441074907
1.5,14.94382080261068
1.6,15.6975348469697
1.7,13.710295850540025
1.8,14.223622835523535
1.9,13.46997592311344
2.0,16.379482831158114
2.1,18.76362638743151
2.2,17.52101011037863
2.3,18.1934575133835
2.4,16.647733135929897
2.5,18.731835750533953
2.6,17.830636869296896
2.7,17.4429516985092
2.8,18.869457167709125
2.9,19.484097195895988
3.0,11.739650420400643
3.1,12.605161506163784
3.2,10.360992810747534
3.3,10.860664748923078
3.4,12.865316403211192
3.5,13.20261619413304
3.6,13.498142694605841
3.7,12.489580835228372
3.8,13.37392397964744
3.9,11.427388931331677
4.0,6.606011965090529
4.1,7.1468283038067275
4.2,8.564964862716895
4.3,7.534331489464837
4.4,9.054434744983684
4.5,7.984084118151957
4.6,8.827318241076288
4.7,8.844051610650943
4.8,6.411104320898092
4.9,8.310271423226538
5.0,12.792282786374145
5.1,12.170231193705606
5.2,13.779181515812269
5.3,12.041465295720375
5.4,13.737231841897838
5.5,11.709301462218315
5.6,12.051851651422869
5.7,10.799936089378214
5.8,12.121499822931746
5.9,11.813531276542408
6.0,14.575656622690985
6.1,13.931004117028294
6.2,14.494365364246002
6.3,11.68091321177958
6.4,12.086834970398844
6.5,14.611168754679566
6.6,14.168778685095132
6.7,12.779055698627243
6.8,14.51581001951157
6.9,14.71745665376335
7.0,10.277652751349123
7.1,7.267134772858312
7.2,8.95631744966935
7.3,9.468659658717478
7.4,8.937748510779155
7.5,8.081543450413587
7.6,10.598275400685559
7.7,9.77733303952063
7.8,8.313819829929002
7.9,7.671530999581234
8.0,10.809513261028954
8.1,10.261189577043943
8.2,10.033166808114622
8.3,10.897015136172373
8.4,8.617875347429852
8.5,10.203965372038446
8.6,10.21175439356841
8.7,8.012735265448978
8.8,11.992853723423732
8.9,9.808196114470732
9.0,14.234420469242579
9.1,14.514082019885159
9.2,16.586398329599998
9.3,15.323943281926212
9.4,14.427568588573543
9.5,14.818672062822696
9.6,15.266527425635665
9.7,13.748509601062176
9.8,13.83010429926988
9.9,15.19636611713593
10.0,10.224572446446846
10.1,11.661765329655335
10.2,10.683112695604772
10.3,9.65807371005339
10.4,10.776289674929856
10.5,10.484105766881989
10.6,11.903534907875684
10.7,8.70352575475556
10.8,9.14796428634914
10.9,8.885323152452886
11.0,11.878001234010629
11.1,12.863509377690303
11.2,10.265811060266191
11.3,13.794407111183531
11.4,12.019940464980412
11.5,11.87802005617128
11.6,12.448214284987266
11.7,13.46696194159188
11.8,13.246221378051121
11.9,13.21261950411667
12.0,6.50050151899459
12.1,7.660048724363281
12.2,7.807159041510688
12.3,7.7983986140044275
12.4,9.026812936073298
12.5,7.643099807839495
12.6,6.664265549981825
12.7,7.750857669729004
12.8,7.413971652550436
12.9,8.815137576325117
13.0,7.266233772477378
13.1,6.798135804467067
13.2,7.370822302893016
13.3,6.174156240298919
13.4,5.339055009608436
13.5,6.101935907019087
13.6,5.704593908549939
13.7,6.760777047702058
13.8,7.121513934129163
13.9,6.801543071994444
14.0,11.908961660477332
14.1,11.802487415192326
14.2,11.792843064929814
14.3,11.376784084392883
14.4,13.7041083193974
14.5,10.062030464991864
14.6,13.517956194362435
14.7,13.035282218268684
14.8,14.36439872576726
14.9,10.948231978312105
15.0,12.534401109147367
15.1,14.862620284612152
15.2,16.550478160550135
15.3,16.637858089701183
15.4,13.257027446371627
15.5,13.98169528625706
15.6,13.185975373568443
15.7,16.974656345733536
15.8,16.14955835338296
15.9,14.693185391341839
16.0,13.205283206416933
16.1,13.505023117501329
16.2,13.300247882863466
16.3,14.113399036647866
16.4,15.241634719363457
16.5,15.37701177917166
16.6,15.51063435587665
16.7,12.67881478361279
16.8,15.48397708414147
16.9,13.10522022561273
17.0,12.485261183149156
17.1,10.432549784294618
17.2,9.882759870434423
17.3,10.594854658700278
17.4,12.663252707654141
17.5,10.293851664872985
17.6,9.912571115873902
17.7,10.829467059604559
17.8,12.096642871945077
17.9,10.05911877610441
18.0,9.45365027988867
18.1,8.786671524769243
18.2,11.403834957297738
18.3,10.291265457116893
18.4,8.041749732337578
18.5,10.971866827301923
18.6,11.142748034137597
18.7,8.06876582301011
18.8,11.623048026961452
18.9,10.870512669021746
19.0,10.631168088404568
19.1,9.610230876232688
19.2,9.02225601828783
19.3,9.23559112177061
19.4,12.319325330971052
19.5,11.904299715642702
19.6,9.406773706682683
19.7,10.546616229241344
19.8,10.292846473152348
19.9,12.540983100210497
20.0,13.95486257141162
20.1,10.47476761593228
20.2,12.481095244365733
20.3,13.604367854282273
20.4,11.343039098879867
20.5,11.886647353085813
20.6,11.377820981132004
20.7,12.828386400844785
20.8,11.079047583185229
20.9,12.219849275314353
21.0,9.948892181620858
21.1,10.206764553659148
21.2,9.417335696740508
21.3,11.202182426219352
21.4,9.581111148321611
21.5,10.743710107420291
21.6,9.60055964206175
21.7,9.378349726663634
21.8,8.114051559372236
21.9,9.95071699577592
22.0,12.264800885642282
22.1,13.747918978379575
22.2,13.893781727754451
22.3,13.118849441986999
22.4,15.446225430351586
22.5,12.157123793668946
22.6,12.12651216321203
22.7,14.703755965973343
22.8,15.735959716585256
22.9,15.834723867272295
23.0,12.676699445656999
23.1,10.000449421398011
23.2,10.590134313755891
23.3,13.6343669029654
23.4,13.3475762600901
23.5,13.494196161415694
23.6,10.616264251212597
23.7,10.902973366587382
23.8,10.723652507841194
23.9,13.549087075610315
24.0,14.16537052308998
24.1,17.587260609990242
24.2,16.25577167497223
24.3,17.159964399739053
24.4,15.108055635946108
24.5,15.039297928499973
24.6,17.389804160675354
24.7,16.182843983176692
24.8,15.441269128695795
24.9,16.96204745633753


==> tools/activity/Cargo.toml <==
[package]
name = "activity"
version = "0.1.0"
edition = "2018"

# See more keys and their definitions at https://doc.rust-lang.org/cargo/reference/manifest.html

[dependencies]
csv = "1.1.6"
rand = "0.8.4"
serde = { version = "1.0.132", features = ["derive"] }
rand_distr = "0.4.2"
chrono = { version = "0.4.19", features = ["serde"] }
serde_json = "1.0"
parquet = "4.3.0"
arrow = "4.3.0"
clap = "3.0.0-beta.2"

==> tools/am4/Cargo.toml <==
[package]
name = "am4"
version = "0.1.0"
edition = "2018"

# See more keys and their definitions at https://doc.rust-lang.org/cargo/reference/manifest.html

[dependencies]
csv = "1.1.6"
rand = "0.8.4"
serde = { version = "1.0.132", features = ["derive"] }
rand_distr = "0.4.2"

==> tools/grammarrails/Cargo.toml <==
[package]
name = "grammarrails"
version = "0.1.0"
edition = "2018"

# See more keys and their definitions at https://doc.rust-lang.org/cargo/reference/manifest.html

[dependencies]
railroad = "0.1.1"
